Stellar clustering and the kinematics of stars around Collinder 121 using Gaia DR3

We study the region around Collinder 121 (Cr 121) using newly available 6-dimensional data from the Gaia DR3 catalogue. Situated in the third quadrant, near the galactic plane, Collinder 121 lies in the region of Canis Major centred around l = 236 degrees, b = -10 degrees. Previous studies have suggested that the stellar associations in this region comprise an OB association (CMa OB2) lying at about 740 pc with a more distant open cluster (Cr 121) at approximately 1170 pc. Despite these studies, the precise nature of Collinder 121 remains uncertain. This study investigates the region bounded by the box l = 225 to 245 degrees, b = 0.00 to -20.00 degrees to a depth of 700 pc from 500 to 1200 pc which fully encompasses the region discussed in the literature. Using Gaia DR3 data, we do not find associations at the distances given in the literature. Instead, using the HDBSCAN machine learning algorithm, we find a major association of OB stars centred around 803 pc. Within this association we find four smaller subgroups that may be indicative of a larger association and which are located at a mean distance of 827 pc. Proper motion studies find coherence between these four subgroups and show a distinctive east to west increase in the size of the velocity vectors which supports contemporary studies that show similar trends in OB populations in Cygnus and within the Carina spiral Arm. Therefore, we hypothesize that Cr 121 and CMa OB2 are the same cluster, consistent with the 1977 study by Hoogerwerf.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
